Removing Aliases in Time-Series Photometry

Ground-based, all-sky astronomical surveys are imposed with an inevitable day-night cadence that can introduce aliases in period-finding methods. We examined four different methods -- three from the literature and a new one that we developed -- that remove aliases to improve the accuracy of period-finding algorithms. We investigate the effectiveness of these methods in decreasing the fraction of aliased period solutions by applying them to the Zwicky Transient Facility (ZTF) and the LSST Solar System Products Data Base (SSPDB) asteroid datasets. We find that the VanderPlas method had the worst accuracy for each survey. The mask and our newly proposed window method yields the highest accuracy when averaged across both datasets. However, the Monte Carlo method had the highest accuracy for the ZTF dataset, while for SSPDB, it had lower accuracy than the baseline where none of these methods are applied. Where possible, detailed de-aliasing studies should be carried out for every survey with a unique cadence.

==> figs/other/mask_ranges.tikz <==



\begin{tikzpicture}

% \pgfplotsset{samples=300}

\newcommand\fillunder{} % just for safety
\def\fillunder(#1,#2){%

%   \fill [black, domain=#1:#2, variable=\x]
%       (#1, 0)
%       -- plot ({\x}, {1})
%       -- (#2, 0)
%       -- cycle;
    \addplot+[mark=none,forget plot, draw=none,name path=A,domain=#1:#2] {1};
    \addplot+[mark=none,forget plot, draw=none,name path=B,domain=#1:#2] {0}; 
    \addplot+[black] fill between[of=A and B]; % filling
}
\begin{axis}[
    name=plot1,
    % xlabel={$n$},
    ylabel={\ztf},
    % ymajorgrids=true,
    grid style=dashed,
    xmin=0,xmax=30,ymin=-.05,ymax=1.05,
    domain=0:30,
    ymajorticks=false,
    xmajorticks=false,
    width=10cm,
    height=2cm,
    %   scale only axis,
      enlargelimits=false
    ]

    \fillunder(4.789, 4.814)
\fillunder(5.989, 6.014)
 \fillunder(7.972, 8.014)
 \fillunder(11.947, 12.039)
 \fillunder(23.764, 24.164)
\end{axis}
\begin{axis}[
    xlabel={Light--Curve Period (h)},
    ylabel={\lsst},
    % ymajorgrids=true,
    grid style=dashed,
    xmin=0,xmax=30,ymin=-.05,ymax=1.05,
    domain=0:30,
    ymajorticks=false,
    at={($(plot1.south)-(0,3cm)$)},
    anchor=below south,
    width=10cm,
    height=2cm,
    %   scale only axis,enlargelimits=false,
      xtick style={draw=none}
    ]

    \fillunder(4.789, 4.839)
 \fillunder(5.939, 6.039)
 \fillunder(7.939, 8.039)
 \fillunder(11.889, 12.039)
 \fillunder(23.639, 24.239)
\end{axis}
\end{tikzpicture}


==> figs/other/mask_ranges_ztf.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Number of Mask Ranges},
xmin=0, xmax=120,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Percentage Match},
ymin=50, ymax=70,
ytick style={color=black},
yticklabel={\pgfmathprintnumber\tick\%}
]
\addplot [semithick, steelblue31119180]
table {%
0 62.25
1 62.3333333333333
2 62.75
3 62.9166666666667
4 64.25
5 64.1666666666667
6 64.4166666666667
7 64.4166666666667
8 64.4166666666667
9 64.5833333333333
10 64.6666666666667
11 64.4166666666667
12 64.5833333333333
13 64.8333333333333
14 64.9166666666667
15 64.6666666666667
16 64.9166666666667
17 65.0833333333333
18 65
19 65.1666666666667
20 65.5
21 65.9166666666667
22 65.8333333333333
23 66.0833333333333
24 66.4166666666667
25 66.5
26 65.8333333333333
27 65.8333333333333
28 65.3333333333333
29 65.5
30 65.5833333333333
31 65.4166666666667
32 65.5
33 65.5
34 65.4166666666667
35 65.5
36 65.5
37 65.5
38 65.4166666666667
39 65.0833333333333
40 64.9166666666667
41 64.3333333333333
42 64
43 64.3333333333333
44 64.25
45 64.1666666666667
46 63.75
47 63.75
48 63.9166666666667
49 64
50 64.25
51 64.0833333333333
52 64
53 63.8333333333333
54 63.5
55 63.1666666666667
56 63.1666666666667
57 62.8333333333333
58 62.75
59 62.4166666666667
60 62
61 62
62 61.8333333333333
63 61.8333333333333
64 61.75
65 61.6666666666667
66 61.25
67 61.1666666666667
68 61.3333333333333
69 61.25
70 61.25
71 60.9166666666667
72 60.6666666666667
73 60.5
74 60.3333333333333
75 60.5
76 60.5
77 60.5833333333333
78 60.25
79 60.3333333333333
80 59.8333333333333
81 59.4166666666667
82 59.3333333333333
83 59.25
84 59.5
85 59.5833333333333
86 59.1666666666667
87 59.1666666666667
88 59.0833333333333
89 58.8333333333333
90 58.3333333333333
91 58.0833333333333
92 57.3333333333333
93 57
94 56.5
95 56.1666666666667
96 56
97 55.75
98 55.6666666666667
99 55.3333333333333
100 54.75
101 54.1666666666667
102 53.9166666666667
103 53.5833333333333
104 53.6666666666667
105 53.4166666666667
106 53.0833333333333
107 53.25
108 53
109 52.8333333333333
110 52.4166666666667
111 52.4166666666667
112 52.3333333333333
113 52.25
114 51.5
115 51.1666666666667
};
\end{axis}

\end{tikzpicture}


==> figs/ztf/ztf_baseline.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Period (h)},
xmin=0, xmax=155.4,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Count},
ymin=0, ymax=352.8,
ytick style={color=black}
]
\draw[draw=none,fill=steelblue31119180] (axis cs:0,0) rectangle (axis cs:1,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:1,0) rectangle (axis cs:2,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:2,0) rectangle (axis cs:3,169);
\draw[draw=none,fill=steelblue31119180] (axis cs:3,0) rectangle (axis cs:4,274);
\draw[draw=none,fill=steelblue31119180] (axis cs:4,0) rectangle (axis cs:5,239);
\draw[draw=none,fill=steelblue31119180] (axis cs:5,0) rectangle (axis cs:6,216);
\draw[draw=none,fill=steelblue31119180] (axis cs:6,0) rectangle (axis cs:7,176);
\draw[draw=none,fill=steelblue31119180] (axis cs:7,0) rectangle (axis cs:8,135);
\draw[draw=none,fill=steelblue31119180] (axis cs:8,0) rectangle (axis cs:9,122);
\draw[draw=none,fill=steelblue31119180] (axis cs:9,0) rectangle (axis cs:10,65);
\draw[draw=none,fill=steelblue31119180] (axis cs:10,0) rectangle (axis cs:11,60);
\draw[draw=none,fill=steelblue31119180] (axis cs:11,0) rectangle (axis cs:12,50);
\draw[draw=none,fill=steelblue31119180] (axis cs:12,0) rectangle (axis cs:13,45);
\draw[draw=none,fill=steelblue31119180] (axis cs:13,0) rectangle (axis cs:14,34);
\draw[draw=none,fill=steelblue31119180] (axis cs:14,0) rectangle (axis cs:15,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:15,0) rectangle (axis cs:16,30);
\draw[draw=none,fill=steelblue31119180] (axis cs:16,0) rectangle (axis cs:17,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:17,0) rectangle (axis cs:18,20);
\draw[draw=none,fill=steelblue31119180] (axis cs:18,0) rectangle (axis cs:19,20);
\draw[draw=none,fill=steelblue31119180] (axis cs:19,0) rectangle (axis cs:20,20);
\draw[draw=none,fill=steelblue31119180] (axis cs:20,0) rectangle (axis cs:21,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:21,0) rectangle (axis cs:22,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:22,0) rectangle (axis cs:23,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:23,0) rectangle (axis cs:24,34);
\draw[draw=none,fill=steelblue31119180] (axis cs:24,0) rectangle (axis cs:25,25);
\draw[draw=none,fill=steelblue31119180] (axis cs:25,0) rectangle (axis cs:26,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:26,0) rectangle (axis cs:27,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:27,0) rectangle (axis cs:28,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:28,0) rectangle (axis cs:29,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:29,0) rectangle (axis cs:30,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:30,0) rectangle (axis cs:31,17);
\draw[draw=none,fill=steelblue31119180] (axis cs:31,0) rectangle (axis cs:32,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:32,0) rectangle (axis cs:33,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:33,0) rectangle (axis cs:34,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:34,0) rectangle (axis cs:35,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:35,0) rectangle (axis cs:36,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:36,0) rectangle (axis cs:37,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:37,0) rectangle (axis cs:38,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:38,0) rectangle (axis cs:39,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:39,0) rectangle (axis cs:40,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:40,0) rectangle (axis cs:41,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:41,0) rectangle (axis cs:42,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:42,0) rectangle (axis cs:43,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:43,0) rectangle (axis cs:44,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:44,0) rectangle (axis cs:45,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:45,0) rectangle (axis cs:46,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:46,0) rectangle (axis cs:47,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:47,0) rectangle (axis cs:48,336);
\draw[draw=none,fill=steelblue31119180] (axis cs:48,0) rectangle (axis cs:49,154);
\draw[draw=none,fill=steelblue31119180] (axis cs:49,0) rectangle (axis cs:50,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:50,0) rectangle (axis cs:51,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:51,0) rectangle (axis cs:52,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:52,0) rectangle (axis cs:53,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:53,0) rectangle (axis cs:54,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:54,0) rectangle (axis cs:55,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:55,0) rectangle (axis cs:56,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:56,0) rectangle (axis cs:57,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:57,0) rectangle (axis cs:58,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:58,0) rectangle (axis cs:59,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:59,0) rectangle (axis cs:60,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:60,0) rectangle (axis cs:61,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:61,0) rectangle (axis cs:62,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:62,0) rectangle (axis cs:63,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:63,0) rectangle (axis cs:64,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:64,0) rectangle (axis cs:65,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:65,0) rectangle (axis cs:66,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:66,0) rectangle (axis cs:67,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:67,0) rectangle (axis cs:68,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:68,0) rectangle (axis cs:69,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:69,0) rectangle (axis cs:70,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:70,0) rectangle (axis cs:71,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:71,0) rectangle (axis cs:72,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:72,0) rectangle (axis cs:73,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:73,0) rectangle (axis cs:74,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:74,0) rectangle (axis cs:75,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:75,0) rectangle (axis cs:76,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:76,0) rectangle (axis cs:77,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:77,0) rectangle (axis cs:78,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:78,0) rectangle (axis cs:79,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:79,0) rectangle (axis cs:80,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:80,0) rectangle (axis cs:81,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:81,0) rectangle (axis cs:82,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:82,0) rectangle (axis cs:83,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:83,0) rectangle (axis cs:84,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:84,0) rectangle (axis cs:85,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:85,0) rectangle (axis cs:86,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:86,0) rectangle (axis cs:87,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:87,0) rectangle (axis cs:88,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:88,0) rectangle (axis cs:89,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:89,0) rectangle (axis cs:90,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:90,0) rectangle (axis cs:91,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:91,0) rectangle (axis cs:92,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:92,0) rectangle (axis cs:93,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:93,0) rectangle (axis cs:94,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:94,0) rectangle (axis cs:95,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:95,0) rectangle (axis cs:96,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:96,0) rectangle (axis cs:97,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:97,0) rectangle (axis cs:98,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:98,0) rectangle (axis cs:99,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:99,0) rectangle (axis cs:100,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:100,0) rectangle (axis cs:101,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:101,0) rectangle (axis cs:102,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:102,0) rectangle (axis cs:103,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:103,0) rectangle (axis cs:104,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:104,0) rectangle (axis cs:105,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:105,0) rectangle (axis cs:106,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:106,0) rectangle (axis cs:107,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:107,0) rectangle (axis cs:108,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:108,0) rectangle (axis cs:109,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:109,0) rectangle (axis cs:110,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:110,0) rectangle (axis cs:111,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:111,0) rectangle (axis cs:112,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:112,0) rectangle (axis cs:113,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:113,0) rectangle (axis cs:114,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:114,0) rectangle (axis cs:115,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:115,0) rectangle (axis cs:116,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:116,0) rectangle (axis cs:117,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:117,0) rectangle (axis cs:118,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:118,0) rectangle (axis cs:119,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:119,0) rectangle (axis cs:120,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:120,0) rectangle (axis cs:121,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:121,0) rectangle (axis cs:122,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:122,0) rectangle (axis cs:123,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:123,0) rectangle (axis cs:124,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:124,0) rectangle (axis cs:125,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:125,0) rectangle (axis cs:126,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:126,0) rectangle (axis cs:127,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:127,0) rectangle (axis cs:128,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:128,0) rectangle (axis cs:129,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:129,0) rectangle (axis cs:130,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:130,0) rectangle (axis cs:131,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:131,0) rectangle (axis cs:132,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:132,0) rectangle (axis cs:133,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:133,0) rectangle (axis cs:134,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:134,0) rectangle (axis cs:135,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:135,0) rectangle (axis cs:136,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:136,0) rectangle (axis cs:137,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:137,0) rectangle (axis cs:138,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:138,0) rectangle (axis cs:139,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:139,0) rectangle (axis cs:140,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:140,0) rectangle (axis cs:141,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:141,0) rectangle (axis cs:142,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:142,0) rectangle (axis cs:143,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:143,0) rectangle (axis cs:144,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:144,0) rectangle (axis cs:145,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:145,0) rectangle (axis cs:146,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:146,0) rectangle (axis cs:147,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:147,0) rectangle (axis cs:148,1);
\end{axis}

\end{tikzpicture}


==> figs/ztf/ztf_mask.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Period (h)},
xmin=0, xmax=168,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Count},
ymin=0, ymax=95.55,
ytick style={color=black}
]
\draw[draw=none,fill=steelblue31119180] (axis cs:0,0) rectangle (axis cs:1,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:1,0) rectangle (axis cs:2,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:2,0) rectangle (axis cs:3,74);
\draw[draw=none,fill=steelblue31119180] (axis cs:3,0) rectangle (axis cs:4,78);
\draw[draw=none,fill=steelblue31119180] (axis cs:4,0) rectangle (axis cs:5,90);
\draw[draw=none,fill=steelblue31119180] (axis cs:5,0) rectangle (axis cs:6,91);
\draw[draw=none,fill=steelblue31119180] (axis cs:6,0) rectangle (axis cs:7,83);
\draw[draw=none,fill=steelblue31119180] (axis cs:7,0) rectangle (axis cs:8,90);
\draw[draw=none,fill=steelblue31119180] (axis cs:8,0) rectangle (axis cs:9,80);
\draw[draw=none,fill=steelblue31119180] (axis cs:9,0) rectangle (axis cs:10,30);
\draw[draw=none,fill=steelblue31119180] (axis cs:10,0) rectangle (axis cs:11,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:11,0) rectangle (axis cs:12,50);
\draw[draw=none,fill=steelblue31119180] (axis cs:12,0) rectangle (axis cs:13,34);
\draw[draw=none,fill=steelblue31119180] (axis cs:13,0) rectangle (axis cs:14,23);
\draw[draw=none,fill=steelblue31119180] (axis cs:14,0) rectangle (axis cs:15,30);
\draw[draw=none,fill=steelblue31119180] (axis cs:15,0) rectangle (axis cs:16,27);
\draw[draw=none,fill=steelblue31119180] (axis cs:16,0) rectangle (axis cs:17,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:17,0) rectangle (axis cs:18,17);
\draw[draw=none,fill=steelblue31119180] (axis cs:18,0) rectangle (axis cs:19,15);
\draw[draw=none,fill=steelblue31119180] (axis cs:19,0) rectangle (axis cs:20,17);
\draw[draw=none,fill=steelblue31119180] (axis cs:20,0) rectangle (axis cs:21,11);
\draw[draw=none,fill=steelblue31119180] (axis cs:21,0) rectangle (axis cs:22,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:22,0) rectangle (axis cs:23,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:23,0) rectangle (axis cs:24,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:24,0) rectangle (axis cs:25,14);
\draw[draw=none,fill=steelblue31119180] (axis cs:25,0) rectangle (axis cs:26,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:26,0) rectangle (axis cs:27,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:27,0) rectangle (axis cs:28,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:28,0) rectangle (axis cs:29,14);
\draw[draw=none,fill=steelblue31119180] (axis cs:29,0) rectangle (axis cs:30,12);
\draw[draw=none,fill=steelblue31119180] (axis cs:30,0) rectangle (axis cs:31,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:31,0) rectangle (axis cs:32,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:32,0) rectangle (axis cs:33,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:33,0) rectangle (axis cs:34,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:34,0) rectangle (axis cs:35,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:35,0) rectangle (axis cs:36,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:36,0) rectangle (axis cs:37,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:37,0) rectangle (axis cs:38,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:38,0) rectangle (axis cs:39,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:39,0) rectangle (axis cs:40,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:40,0) rectangle (axis cs:41,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:41,0) rectangle (axis cs:42,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:42,0) rectangle (axis cs:43,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:43,0) rectangle (axis cs:44,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:44,0) rectangle (axis cs:45,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:45,0) rectangle (axis cs:46,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:46,0) rectangle (axis cs:47,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:47,0) rectangle (axis cs:48,16);
\draw[draw=none,fill=steelblue31119180] (axis cs:48,0) rectangle (axis cs:49,11);
\draw[draw=none,fill=steelblue31119180] (axis cs:49,0) rectangle (axis cs:50,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:50,0) rectangle (axis cs:51,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:51,0) rectangle (axis cs:52,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:52,0) rectangle (axis cs:53,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:53,0) rectangle (axis cs:54,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:54,0) rectangle (axis cs:55,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:55,0) rectangle (axis cs:56,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:56,0) rectangle (axis cs:57,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:57,0) rectangle (axis cs:58,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:58,0) rectangle (axis cs:59,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:59,0) rectangle (axis cs:60,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:60,0) rectangle (axis cs:61,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:61,0) rectangle (axis cs:62,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:62,0) rectangle (axis cs:63,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:63,0) rectangle (axis cs:64,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:64,0) rectangle (axis cs:65,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:65,0) rectangle (axis cs:66,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:66,0) rectangle (axis cs:67,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:67,0) rectangle (axis cs:68,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:68,0) rectangle (axis cs:69,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:69,0) rectangle (axis cs:70,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:70,0) rectangle (axis cs:71,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:71,0) rectangle (axis cs:72,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:72,0) rectangle (axis cs:73,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:73,0) rectangle (axis cs:74,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:74,0) rectangle (axis cs:75,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:75,0) rectangle (axis cs:76,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:76,0) rectangle (axis cs:77,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:77,0) rectangle (axis cs:78,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:78,0) rectangle (axis cs:79,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:79,0) rectangle (axis cs:80,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:80,0) rectangle (axis cs:81,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:81,0) rectangle (axis cs:82,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:82,0) rectangle (axis cs:83,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:83,0) rectangle (axis cs:84,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:84,0) rectangle (axis cs:85,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:85,0) rectangle (axis cs:86,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:86,0) rectangle (axis cs:87,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:87,0) rectangle (axis cs:88,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:88,0) rectangle (axis cs:89,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:89,0) rectangle (axis cs:90,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:90,0) rectangle (axis cs:91,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:91,0) rectangle (axis cs:92,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:92,0) rectangle (axis cs:93,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:93,0) rectangle (axis cs:94,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:94,0) rectangle (axis cs:95,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:95,0) rectangle (axis cs:96,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:96,0) rectangle (axis cs:97,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:97,0) rectangle (axis cs:98,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:98,0) rectangle (axis cs:99,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:99,0) rectangle (axis cs:100,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:100,0) rectangle (axis cs:101,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:101,0) rectangle (axis cs:102,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:102,0) rectangle (axis cs:103,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:103,0) rectangle (axis cs:104,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:104,0) rectangle (axis cs:105,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:105,0) rectangle (axis cs:106,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:106,0) rectangle (axis cs:107,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:107,0) rectangle (axis cs:108,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:108,0) rectangle (axis cs:109,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:109,0) rectangle (axis cs:110,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:110,0) rectangle (axis cs:111,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:111,0) rectangle (axis cs:112,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:112,0) rectangle (axis cs:113,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:113,0) rectangle (axis cs:114,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:114,0) rectangle (axis cs:115,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:115,0) rectangle (axis cs:116,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:116,0) rectangle (axis cs:117,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:117,0) rectangle (axis cs:118,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:118,0) rectangle (axis cs:119,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:119,0) rectangle (axis cs:120,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:120,0) rectangle (axis cs:121,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:121,0) rectangle (axis cs:122,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:122,0) rectangle (axis cs:123,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:123,0) rectangle (axis cs:124,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:124,0) rectangle (axis cs:125,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:125,0) rectangle (axis cs:126,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:126,0) rectangle (axis cs:127,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:127,0) rectangle (axis cs:128,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:128,0) rectangle (axis cs:129,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:129,0) rectangle (axis cs:130,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:130,0) rectangle (axis cs:131,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:131,0) rectangle (axis cs:132,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:132,0) rectangle (axis cs:133,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:133,0) rectangle (axis cs:134,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:134,0) rectangle (axis cs:135,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:135,0) rectangle (axis cs:136,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:136,0) rectangle (axis cs:137,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:137,0) rectangle (axis cs:138,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:138,0) rectangle (axis cs:139,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:139,0) rectangle (axis cs:140,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:140,0) rectangle (axis cs:141,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:141,0) rectangle (axis cs:142,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:142,0) rectangle (axis cs:143,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:143,0) rectangle (axis cs:144,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:144,0) rectangle (axis cs:145,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:145,0) rectangle (axis cs:146,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:146,0) rectangle (axis cs:147,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:147,0) rectangle (axis cs:148,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:148,0) rectangle (axis cs:149,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:149,0) rectangle (axis cs:150,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:150,0) rectangle (axis cs:151,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:151,0) rectangle (axis cs:152,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:152,0) rectangle (axis cs:153,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:153,0) rectangle (axis cs:154,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:154,0) rectangle (axis cs:155,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:155,0) rectangle (axis cs:156,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:156,0) rectangle (axis cs:157,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:157,0) rectangle (axis cs:158,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:158,0) rectangle (axis cs:159,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:159,0) rectangle (axis cs:160,1);
\end{axis}

\end{tikzpicture}


==> figs/ztf/ztf_mc.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Period (h)},
xmin=0, xmax=142.8,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Count},
ymin=0, ymax=171.15,
ytick style={color=black}
]
\draw[draw=none,fill=steelblue31119180] (axis cs:0,0) rectangle (axis cs:1,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:1,0) rectangle (axis cs:2,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:2,0) rectangle (axis cs:3,163);
\draw[draw=none,fill=steelblue31119180] (axis cs:3,0) rectangle (axis cs:4,115);
\draw[draw=none,fill=steelblue31119180] (axis cs:4,0) rectangle (axis cs:5,61);
\draw[draw=none,fill=steelblue31119180] (axis cs:5,0) rectangle (axis cs:6,42);
\draw[draw=none,fill=steelblue31119180] (axis cs:6,0) rectangle (axis cs:7,29);
\draw[draw=none,fill=steelblue31119180] (axis cs:7,0) rectangle (axis cs:8,29);
\draw[draw=none,fill=steelblue31119180] (axis cs:8,0) rectangle (axis cs:9,23);
\draw[draw=none,fill=steelblue31119180] (axis cs:9,0) rectangle (axis cs:10,13);
\draw[draw=none,fill=steelblue31119180] (axis cs:10,0) rectangle (axis cs:11,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:11,0) rectangle (axis cs:12,16);
\draw[draw=none,fill=steelblue31119180] (axis cs:12,0) rectangle (axis cs:13,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:13,0) rectangle (axis cs:14,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:14,0) rectangle (axis cs:15,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:15,0) rectangle (axis cs:16,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:16,0) rectangle (axis cs:17,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:17,0) rectangle (axis cs:18,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:18,0) rectangle (axis cs:19,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:19,0) rectangle (axis cs:20,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:20,0) rectangle (axis cs:21,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:21,0) rectangle (axis cs:22,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:22,0) rectangle (axis cs:23,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:23,0) rectangle (axis cs:24,131);
\draw[draw=none,fill=steelblue31119180] (axis cs:24,0) rectangle (axis cs:25,71);
\draw[draw=none,fill=steelblue31119180] (axis cs:25,0) rectangle (axis cs:26,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:26,0) rectangle (axis cs:27,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:27,0) rectangle (axis cs:28,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:28,0) rectangle (axis cs:29,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:29,0) rectangle (axis cs:30,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:30,0) rectangle (axis cs:31,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:31,0) rectangle (axis cs:32,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:32,0) rectangle (axis cs:33,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:33,0) rectangle (axis cs:34,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:34,0) rectangle (axis cs:35,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:35,0) rectangle (axis cs:36,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:36,0) rectangle (axis cs:37,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:37,0) rectangle (axis cs:38,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:38,0) rectangle (axis cs:39,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:39,0) rectangle (axis cs:40,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:40,0) rectangle (axis cs:41,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:41,0) rectangle (axis cs:42,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:42,0) rectangle (axis cs:43,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:43,0) rectangle (axis cs:44,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:44,0) rectangle (axis cs:45,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:45,0) rectangle (axis cs:46,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:46,0) rectangle (axis cs:47,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:47,0) rectangle (axis cs:48,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:48,0) rectangle (axis cs:49,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:49,0) rectangle (axis cs:50,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:50,0) rectangle (axis cs:51,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:51,0) rectangle (axis cs:52,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:52,0) rectangle (axis cs:53,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:53,0) rectangle (axis cs:54,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:54,0) rectangle (axis cs:55,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:55,0) rectangle (axis cs:56,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:56,0) rectangle (axis cs:57,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:57,0) rectangle (axis cs:58,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:58,0) rectangle (axis cs:59,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:59,0) rectangle (axis cs:60,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:60,0) rectangle (axis cs:61,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:61,0) rectangle (axis cs:62,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:62,0) rectangle (axis cs:63,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:63,0) rectangle (axis cs:64,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:64,0) rectangle (axis cs:65,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:65,0) rectangle (axis cs:66,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:66,0) rectangle (axis cs:67,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:67,0) rectangle (axis cs:68,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:68,0) rectangle (axis cs:69,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:69,0) rectangle (axis cs:70,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:70,0) rectangle (axis cs:71,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:71,0) rectangle (axis cs:72,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:72,0) rectangle (axis cs:73,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:73,0) rectangle (axis cs:74,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:74,0) rectangle (axis cs:75,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:75,0) rectangle (axis cs:76,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:76,0) rectangle (axis cs:77,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:77,0) rectangle (axis cs:78,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:78,0) rectangle (axis cs:79,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:79,0) rectangle (axis cs:80,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:80,0) rectangle (axis cs:81,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:81,0) rectangle (axis cs:82,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:82,0) rectangle (axis cs:83,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:83,0) rectangle (axis cs:84,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:84,0) rectangle (axis cs:85,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:85,0) rectangle (axis cs:86,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:86,0) rectangle (axis cs:87,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:87,0) rectangle (axis cs:88,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:88,0) rectangle (axis cs:89,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:89,0) rectangle (axis cs:90,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:90,0) rectangle (axis cs:91,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:91,0) rectangle (axis cs:92,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:92,0) rectangle (axis cs:93,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:93,0) rectangle (axis cs:94,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:94,0) rectangle (axis cs:95,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:95,0) rectangle (axis cs:96,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:96,0) rectangle (axis cs:97,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:97,0) rectangle (axis cs:98,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:98,0) rectangle (axis cs:99,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:99,0) rectangle (axis cs:100,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:100,0) rectangle (axis cs:101,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:101,0) rectangle (axis cs:102,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:102,0) rectangle (axis cs:103,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:103,0) rectangle (axis cs:104,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:104,0) rectangle (axis cs:105,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:105,0) rectangle (axis cs:106,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:106,0) rectangle (axis cs:107,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:107,0) rectangle (axis cs:108,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:108,0) rectangle (axis cs:109,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:109,0) rectangle (axis cs:110,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:110,0) rectangle (axis cs:111,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:111,0) rectangle (axis cs:112,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:112,0) rectangle (axis cs:113,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:113,0) rectangle (axis cs:114,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:114,0) rectangle (axis cs:115,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:115,0) rectangle (axis cs:116,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:116,0) rectangle (axis cs:117,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:117,0) rectangle (axis cs:118,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:118,0) rectangle (axis cs:119,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:119,0) rectangle (axis cs:120,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:120,0) rectangle (axis cs:121,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:121,0) rectangle (axis cs:122,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:122,0) rectangle (axis cs:123,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:123,0) rectangle (axis cs:124,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:124,0) rectangle (axis cs:125,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:125,0) rectangle (axis cs:126,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:126,0) rectangle (axis cs:127,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:127,0) rectangle (axis cs:128,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:128,0) rectangle (axis cs:129,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:129,0) rectangle (axis cs:130,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:130,0) rectangle (axis cs:131,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:131,0) rectangle (axis cs:132,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:132,0) rectangle (axis cs:133,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:133,0) rectangle (axis cs:134,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:134,0) rectangle (axis cs:135,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:135,0) rectangle (axis cs:136,1);
\end{axis}

\end{tikzpicture}


==> figs/ztf/ztf_vdp.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Period (h)},
xmin=0, xmax=199.5,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Count},
ymin=0, ymax=202.65,
ytick style={color=black}
]
\draw[draw=none,fill=steelblue31119180] (axis cs:0,0) rectangle (axis cs:1,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:1,0) rectangle (axis cs:2,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:2,0) rectangle (axis cs:3,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:3,0) rectangle (axis cs:4,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:4,0) rectangle (axis cs:5,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:5,0) rectangle (axis cs:6,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:6,0) rectangle (axis cs:7,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:7,0) rectangle (axis cs:8,184);
\draw[draw=none,fill=steelblue31119180] (axis cs:8,0) rectangle (axis cs:9,193);
\draw[draw=none,fill=steelblue31119180] (axis cs:9,0) rectangle (axis cs:10,144);
\draw[draw=none,fill=steelblue31119180] (axis cs:10,0) rectangle (axis cs:11,96);
\draw[draw=none,fill=steelblue31119180] (axis cs:11,0) rectangle (axis cs:12,78);
\draw[draw=none,fill=steelblue31119180] (axis cs:12,0) rectangle (axis cs:13,76);
\draw[draw=none,fill=steelblue31119180] (axis cs:13,0) rectangle (axis cs:14,50);
\draw[draw=none,fill=steelblue31119180] (axis cs:14,0) rectangle (axis cs:15,56);
\draw[draw=none,fill=steelblue31119180] (axis cs:15,0) rectangle (axis cs:16,43);
\draw[draw=none,fill=steelblue31119180] (axis cs:16,0) rectangle (axis cs:17,53);
\draw[draw=none,fill=steelblue31119180] (axis cs:17,0) rectangle (axis cs:18,43);
\draw[draw=none,fill=steelblue31119180] (axis cs:18,0) rectangle (axis cs:19,51);
\draw[draw=none,fill=steelblue31119180] (axis cs:19,0) rectangle (axis cs:20,47);
\draw[draw=none,fill=steelblue31119180] (axis cs:20,0) rectangle (axis cs:21,58);
\draw[draw=none,fill=steelblue31119180] (axis cs:21,0) rectangle (axis cs:22,62);
\draw[draw=none,fill=steelblue31119180] (axis cs:22,0) rectangle (axis cs:23,72);
\draw[draw=none,fill=steelblue31119180] (axis cs:23,0) rectangle (axis cs:24,70);
\draw[draw=none,fill=steelblue31119180] (axis cs:24,0) rectangle (axis cs:25,70);
\draw[draw=none,fill=steelblue31119180] (axis cs:25,0) rectangle (axis cs:26,54);
\draw[draw=none,fill=steelblue31119180] (axis cs:26,0) rectangle (axis cs:27,55);
\draw[draw=none,fill=steelblue31119180] (axis cs:27,0) rectangle (axis cs:28,45);
\draw[draw=none,fill=steelblue31119180] (axis cs:28,0) rectangle (axis cs:29,57);
\draw[draw=none,fill=steelblue31119180] (axis cs:29,0) rectangle (axis cs:30,55);
\draw[draw=none,fill=steelblue31119180] (axis cs:30,0) rectangle (axis cs:31,39);
\draw[draw=none,fill=steelblue31119180] (axis cs:31,0) rectangle (axis cs:32,38);
\draw[draw=none,fill=steelblue31119180] (axis cs:32,0) rectangle (axis cs:33,31);
\draw[draw=none,fill=steelblue31119180] (axis cs:33,0) rectangle (axis cs:34,36);
\draw[draw=none,fill=steelblue31119180] (axis cs:34,0) rectangle (axis cs:35,51);
\draw[draw=none,fill=steelblue31119180] (axis cs:35,0) rectangle (axis cs:36,48);
\draw[draw=none,fill=steelblue31119180] (axis cs:36,0) rectangle (axis cs:37,49);
\draw[draw=none,fill=steelblue31119180] (axis cs:37,0) rectangle (axis cs:38,32);
\draw[draw=none,fill=steelblue31119180] (axis cs:38,0) rectangle (axis cs:39,30);
\draw[draw=none,fill=steelblue31119180] (axis cs:39,0) rectangle (axis cs:40,31);
\draw[draw=none,fill=steelblue31119180] (axis cs:40,0) rectangle (axis cs:41,25);
\draw[draw=none,fill=steelblue31119180] (axis cs:41,0) rectangle (axis cs:42,19);
\draw[draw=none,fill=steelblue31119180] (axis cs:42,0) rectangle (axis cs:43,26);
\draw[draw=none,fill=steelblue31119180] (axis cs:43,0) rectangle (axis cs:44,23);
\draw[draw=none,fill=steelblue31119180] (axis cs:44,0) rectangle (axis cs:45,19);
\draw[draw=none,fill=steelblue31119180] (axis cs:45,0) rectangle (axis cs:46,20);
\draw[draw=none,fill=steelblue31119180] (axis cs:46,0) rectangle (axis cs:47,27);
\draw[draw=none,fill=steelblue31119180] (axis cs:47,0) rectangle (axis cs:48,19);
\draw[draw=none,fill=steelblue31119180] (axis cs:48,0) rectangle (axis cs:49,13);
\draw[draw=none,fill=steelblue31119180] (axis cs:49,0) rectangle (axis cs:50,21);
\draw[draw=none,fill=steelblue31119180] (axis cs:50,0) rectangle (axis cs:51,13);
\draw[draw=none,fill=steelblue31119180] (axis cs:51,0) rectangle (axis cs:52,12);
\draw[draw=none,fill=steelblue31119180] (axis cs:52,0) rectangle (axis cs:53,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:53,0) rectangle (axis cs:54,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:54,0) rectangle (axis cs:55,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:55,0) rectangle (axis cs:56,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:56,0) rectangle (axis cs:57,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:57,0) rectangle (axis cs:58,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:58,0) rectangle (axis cs:59,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:59,0) rectangle (axis cs:60,9);
\draw[draw=none,fill=steelblue31119180] (axis cs:60,0) rectangle (axis cs:61,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:61,0) rectangle (axis cs:62,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:62,0) rectangle (axis cs:63,11);
\draw[draw=none,fill=steelblue31119180] (axis cs:63,0) rectangle (axis cs:64,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:64,0) rectangle (axis cs:65,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:65,0) rectangle (axis cs:66,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:66,0) rectangle (axis cs:67,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:67,0) rectangle (axis cs:68,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:68,0) rectangle (axis cs:69,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:69,0) rectangle (axis cs:70,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:70,0) rectangle (axis cs:71,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:71,0) rectangle (axis cs:72,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:72,0) rectangle (axis cs:73,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:73,0) rectangle (axis cs:74,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:74,0) rectangle (axis cs:75,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:75,0) rectangle (axis cs:76,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:76,0) rectangle (axis cs:77,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:77,0) rectangle (axis cs:78,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:78,0) rectangle (axis cs:79,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:79,0) rectangle (axis cs:80,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:80,0) rectangle (axis cs:81,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:81,0) rectangle (axis cs:82,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:82,0) rectangle (axis cs:83,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:83,0) rectangle (axis cs:84,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:84,0) rectangle (axis cs:85,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:85,0) rectangle (axis cs:86,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:86,0) rectangle (axis cs:87,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:87,0) rectangle (axis cs:88,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:88,0) rectangle (axis cs:89,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:89,0) rectangle (axis cs:90,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:90,0) rectangle (axis cs:91,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:91,0) rectangle (axis cs:92,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:92,0) rectangle (axis cs:93,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:93,0) rectangle (axis cs:94,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:94,0) rectangle (axis cs:95,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:95,0) rectangle (axis cs:96,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:96,0) rectangle (axis cs:97,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:97,0) rectangle (axis cs:98,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:98,0) rectangle (axis cs:99,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:99,0) rectangle (axis cs:100,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:100,0) rectangle (axis cs:101,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:101,0) rectangle (axis cs:102,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:102,0) rectangle (axis cs:103,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:103,0) rectangle (axis cs:104,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:104,0) rectangle (axis cs:105,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:105,0) rectangle (axis cs:106,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:106,0) rectangle (axis cs:107,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:107,0) rectangle (axis cs:108,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:108,0) rectangle (axis cs:109,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:109,0) rectangle (axis cs:110,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:110,0) rectangle (axis cs:111,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:111,0) rectangle (axis cs:112,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:112,0) rectangle (axis cs:113,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:113,0) rectangle (axis cs:114,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:114,0) rectangle (axis cs:115,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:115,0) rectangle (axis cs:116,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:116,0) rectangle (axis cs:117,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:117,0) rectangle (axis cs:118,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:118,0) rectangle (axis cs:119,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:119,0) rectangle (axis cs:120,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:120,0) rectangle (axis cs:121,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:121,0) rectangle (axis cs:122,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:122,0) rectangle (axis cs:123,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:123,0) rectangle (axis cs:124,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:124,0) rectangle (axis cs:125,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:125,0) rectangle (axis cs:126,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:126,0) rectangle (axis cs:127,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:127,0) rectangle (axis cs:128,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:128,0) rectangle (axis cs:129,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:129,0) rectangle (axis cs:130,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:130,0) rectangle (axis cs:131,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:131,0) rectangle (axis cs:132,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:132,0) rectangle (axis cs:133,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:133,0) rectangle (axis cs:134,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:134,0) rectangle (axis cs:135,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:135,0) rectangle (axis cs:136,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:136,0) rectangle (axis cs:137,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:137,0) rectangle (axis cs:138,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:138,0) rectangle (axis cs:139,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:139,0) rectangle (axis cs:140,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:140,0) rectangle (axis cs:141,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:141,0) rectangle (axis cs:142,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:142,0) rectangle (axis cs:143,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:143,0) rectangle (axis cs:144,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:144,0) rectangle (axis cs:145,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:145,0) rectangle (axis cs:146,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:146,0) rectangle (axis cs:147,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:147,0) rectangle (axis cs:148,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:148,0) rectangle (axis cs:149,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:149,0) rectangle (axis cs:150,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:150,0) rectangle (axis cs:151,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:151,0) rectangle (axis cs:152,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:152,0) rectangle (axis cs:153,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:153,0) rectangle (axis cs:154,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:154,0) rectangle (axis cs:155,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:155,0) rectangle (axis cs:156,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:156,0) rectangle (axis cs:157,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:157,0) rectangle (axis cs:158,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:158,0) rectangle (axis cs:159,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:159,0) rectangle (axis cs:160,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:160,0) rectangle (axis cs:161,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:161,0) rectangle (axis cs:162,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:162,0) rectangle (axis cs:163,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:163,0) rectangle (axis cs:164,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:164,0) rectangle (axis cs:165,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:165,0) rectangle (axis cs:166,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:166,0) rectangle (axis cs:167,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:167,0) rectangle (axis cs:168,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:168,0) rectangle (axis cs:169,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:169,0) rectangle (axis cs:170,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:170,0) rectangle (axis cs:171,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:171,0) rectangle (axis cs:172,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:172,0) rectangle (axis cs:173,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:173,0) rectangle (axis cs:174,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:174,0) rectangle (axis cs:175,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:175,0) rectangle (axis cs:176,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:176,0) rectangle (axis cs:177,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:177,0) rectangle (axis cs:178,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:178,0) rectangle (axis cs:179,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:179,0) rectangle (axis cs:180,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:180,0) rectangle (axis cs:181,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:181,0) rectangle (axis cs:182,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:182,0) rectangle (axis cs:183,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:183,0) rectangle (axis cs:184,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:184,0) rectangle (axis cs:185,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:185,0) rectangle (axis cs:186,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:186,0) rectangle (axis cs:187,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:187,0) rectangle (axis cs:188,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:188,0) rectangle (axis cs:189,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:189,0) rectangle (axis cs:190,1);
\end{axis}

\end{tikzpicture}


==> figs/ztf/ztf_window.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Period (h)},
xmin=0, xmax=206.85,
xtick style={color=black},
y grid style={darkgray176},
ylabel={Count},
ymin=0, ymax=300.3,
ytick style={color=black}
]
\draw[draw=none,fill=steelblue31119180] (axis cs:0,0) rectangle (axis cs:1,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:1,0) rectangle (axis cs:2,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:2,0) rectangle (axis cs:3,199);
\draw[draw=none,fill=steelblue31119180] (axis cs:3,0) rectangle (axis cs:4,286);
\draw[draw=none,fill=steelblue31119180] (axis cs:4,0) rectangle (axis cs:5,255);
\draw[draw=none,fill=steelblue31119180] (axis cs:5,0) rectangle (axis cs:6,232);
\draw[draw=none,fill=steelblue31119180] (axis cs:6,0) rectangle (axis cs:7,194);
\draw[draw=none,fill=steelblue31119180] (axis cs:7,0) rectangle (axis cs:8,147);
\draw[draw=none,fill=steelblue31119180] (axis cs:8,0) rectangle (axis cs:9,136);
\draw[draw=none,fill=steelblue31119180] (axis cs:9,0) rectangle (axis cs:10,84);
\draw[draw=none,fill=steelblue31119180] (axis cs:10,0) rectangle (axis cs:11,61);
\draw[draw=none,fill=steelblue31119180] (axis cs:11,0) rectangle (axis cs:12,62);
\draw[draw=none,fill=steelblue31119180] (axis cs:12,0) rectangle (axis cs:13,59);
\draw[draw=none,fill=steelblue31119180] (axis cs:13,0) rectangle (axis cs:14,39);
\draw[draw=none,fill=steelblue31119180] (axis cs:14,0) rectangle (axis cs:15,45);
\draw[draw=none,fill=steelblue31119180] (axis cs:15,0) rectangle (axis cs:16,38);
\draw[draw=none,fill=steelblue31119180] (axis cs:16,0) rectangle (axis cs:17,38);
\draw[draw=none,fill=steelblue31119180] (axis cs:17,0) rectangle (axis cs:18,25);
\draw[draw=none,fill=steelblue31119180] (axis cs:18,0) rectangle (axis cs:19,26);
\draw[draw=none,fill=steelblue31119180] (axis cs:19,0) rectangle (axis cs:20,22);
\draw[draw=none,fill=steelblue31119180] (axis cs:20,0) rectangle (axis cs:21,17);
\draw[draw=none,fill=steelblue31119180] (axis cs:21,0) rectangle (axis cs:22,12);
\draw[draw=none,fill=steelblue31119180] (axis cs:22,0) rectangle (axis cs:23,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:23,0) rectangle (axis cs:24,13);
\draw[draw=none,fill=steelblue31119180] (axis cs:24,0) rectangle (axis cs:25,21);
\draw[draw=none,fill=steelblue31119180] (axis cs:25,0) rectangle (axis cs:26,13);
\draw[draw=none,fill=steelblue31119180] (axis cs:26,0) rectangle (axis cs:27,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:27,0) rectangle (axis cs:28,12);
\draw[draw=none,fill=steelblue31119180] (axis cs:28,0) rectangle (axis cs:29,17);
\draw[draw=none,fill=steelblue31119180] (axis cs:29,0) rectangle (axis cs:30,14);
\draw[draw=none,fill=steelblue31119180] (axis cs:30,0) rectangle (axis cs:31,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:31,0) rectangle (axis cs:32,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:32,0) rectangle (axis cs:33,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:33,0) rectangle (axis cs:34,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:34,0) rectangle (axis cs:35,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:35,0) rectangle (axis cs:36,12);
\draw[draw=none,fill=steelblue31119180] (axis cs:36,0) rectangle (axis cs:37,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:37,0) rectangle (axis cs:38,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:38,0) rectangle (axis cs:39,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:39,0) rectangle (axis cs:40,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:40,0) rectangle (axis cs:41,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:41,0) rectangle (axis cs:42,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:42,0) rectangle (axis cs:43,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:43,0) rectangle (axis cs:44,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:44,0) rectangle (axis cs:45,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:45,0) rectangle (axis cs:46,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:46,0) rectangle (axis cs:47,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:47,0) rectangle (axis cs:48,64);
\draw[draw=none,fill=steelblue31119180] (axis cs:48,0) rectangle (axis cs:49,94);
\draw[draw=none,fill=steelblue31119180] (axis cs:49,0) rectangle (axis cs:50,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:50,0) rectangle (axis cs:51,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:51,0) rectangle (axis cs:52,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:52,0) rectangle (axis cs:53,5);
\draw[draw=none,fill=steelblue31119180] (axis cs:53,0) rectangle (axis cs:54,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:54,0) rectangle (axis cs:55,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:55,0) rectangle (axis cs:56,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:56,0) rectangle (axis cs:57,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:57,0) rectangle (axis cs:58,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:58,0) rectangle (axis cs:59,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:59,0) rectangle (axis cs:60,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:60,0) rectangle (axis cs:61,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:61,0) rectangle (axis cs:62,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:62,0) rectangle (axis cs:63,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:63,0) rectangle (axis cs:64,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:64,0) rectangle (axis cs:65,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:65,0) rectangle (axis cs:66,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:66,0) rectangle (axis cs:67,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:67,0) rectangle (axis cs:68,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:68,0) rectangle (axis cs:69,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:69,0) rectangle (axis cs:70,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:70,0) rectangle (axis cs:71,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:71,0) rectangle (axis cs:72,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:72,0) rectangle (axis cs:73,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:73,0) rectangle (axis cs:74,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:74,0) rectangle (axis cs:75,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:75,0) rectangle (axis cs:76,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:76,0) rectangle (axis cs:77,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:77,0) rectangle (axis cs:78,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:78,0) rectangle (axis cs:79,6);
\draw[draw=none,fill=steelblue31119180] (axis cs:79,0) rectangle (axis cs:80,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:80,0) rectangle (axis cs:81,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:81,0) rectangle (axis cs:82,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:82,0) rectangle (axis cs:83,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:83,0) rectangle (axis cs:84,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:84,0) rectangle (axis cs:85,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:85,0) rectangle (axis cs:86,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:86,0) rectangle (axis cs:87,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:87,0) rectangle (axis cs:88,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:88,0) rectangle (axis cs:89,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:89,0) rectangle (axis cs:90,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:90,0) rectangle (axis cs:91,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:91,0) rectangle (axis cs:92,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:92,0) rectangle (axis cs:93,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:93,0) rectangle (axis cs:94,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:94,0) rectangle (axis cs:95,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:95,0) rectangle (axis cs:96,8);
\draw[draw=none,fill=steelblue31119180] (axis cs:96,0) rectangle (axis cs:97,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:97,0) rectangle (axis cs:98,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:98,0) rectangle (axis cs:99,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:99,0) rectangle (axis cs:100,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:100,0) rectangle (axis cs:101,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:101,0) rectangle (axis cs:102,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:102,0) rectangle (axis cs:103,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:103,0) rectangle (axis cs:104,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:104,0) rectangle (axis cs:105,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:105,0) rectangle (axis cs:106,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:106,0) rectangle (axis cs:107,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:107,0) rectangle (axis cs:108,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:108,0) rectangle (axis cs:109,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:109,0) rectangle (axis cs:110,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:110,0) rectangle (axis cs:111,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:111,0) rectangle (axis cs:112,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:112,0) rectangle (axis cs:113,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:113,0) rectangle (axis cs:114,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:114,0) rectangle (axis cs:115,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:115,0) rectangle (axis cs:116,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:116,0) rectangle (axis cs:117,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:117,0) rectangle (axis cs:118,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:118,0) rectangle (axis cs:119,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:119,0) rectangle (axis cs:120,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:120,0) rectangle (axis cs:121,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:121,0) rectangle (axis cs:122,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:122,0) rectangle (axis cs:123,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:123,0) rectangle (axis cs:124,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:124,0) rectangle (axis cs:125,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:125,0) rectangle (axis cs:126,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:126,0) rectangle (axis cs:127,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:127,0) rectangle (axis cs:128,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:128,0) rectangle (axis cs:129,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:129,0) rectangle (axis cs:130,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:130,0) rectangle (axis cs:131,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:131,0) rectangle (axis cs:132,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:132,0) rectangle (axis cs:133,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:133,0) rectangle (axis cs:134,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:134,0) rectangle (axis cs:135,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:135,0) rectangle (axis cs:136,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:136,0) rectangle (axis cs:137,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:137,0) rectangle (axis cs:138,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:138,0) rectangle (axis cs:139,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:139,0) rectangle (axis cs:140,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:140,0) rectangle (axis cs:141,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:141,0) rectangle (axis cs:142,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:142,0) rectangle (axis cs:143,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:143,0) rectangle (axis cs:144,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:144,0) rectangle (axis cs:145,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:145,0) rectangle (axis cs:146,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:146,0) rectangle (axis cs:147,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:147,0) rectangle (axis cs:148,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:148,0) rectangle (axis cs:149,10);
\draw[draw=none,fill=steelblue31119180] (axis cs:149,0) rectangle (axis cs:150,4);
\draw[draw=none,fill=steelblue31119180] (axis cs:150,0) rectangle (axis cs:151,7);
\draw[draw=none,fill=steelblue31119180] (axis cs:151,0) rectangle (axis cs:152,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:152,0) rectangle (axis cs:153,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:153,0) rectangle (axis cs:154,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:154,0) rectangle (axis cs:155,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:155,0) rectangle (axis cs:156,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:156,0) rectangle (axis cs:157,3);
\draw[draw=none,fill=steelblue31119180] (axis cs:157,0) rectangle (axis cs:158,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:158,0) rectangle (axis cs:159,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:159,0) rectangle (axis cs:160,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:160,0) rectangle (axis cs:161,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:161,0) rectangle (axis cs:162,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:162,0) rectangle (axis cs:163,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:163,0) rectangle (axis cs:164,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:164,0) rectangle (axis cs:165,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:165,0) rectangle (axis cs:166,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:166,0) rectangle (axis cs:167,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:167,0) rectangle (axis cs:168,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:168,0) rectangle (axis cs:169,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:169,0) rectangle (axis cs:170,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:170,0) rectangle (axis cs:171,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:171,0) rectangle (axis cs:172,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:172,0) rectangle (axis cs:173,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:173,0) rectangle (axis cs:174,2);
\draw[draw=none,fill=steelblue31119180] (axis cs:174,0) rectangle (axis cs:175,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:175,0) rectangle (axis cs:176,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:176,0) rectangle (axis cs:177,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:177,0) rectangle (axis cs:178,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:178,0) rectangle (axis cs:179,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:179,0) rectangle (axis cs:180,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:180,0) rectangle (axis cs:181,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:181,0) rectangle (axis cs:182,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:182,0) rectangle (axis cs:183,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:183,0) rectangle (axis cs:184,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:184,0) rectangle (axis cs:185,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:185,0) rectangle (axis cs:186,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:186,0) rectangle (axis cs:187,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:187,0) rectangle (axis cs:188,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:188,0) rectangle (axis cs:189,1);
\draw[draw=none,fill=steelblue31119180] (axis cs:189,0) rectangle (axis cs:190,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:190,0) rectangle (axis cs:191,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:191,0) rectangle (axis cs:192,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:192,0) rectangle (axis cs:193,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:193,0) rectangle (axis cs:194,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:194,0) rectangle (axis cs:195,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:195,0) rectangle (axis cs:196,0);
\draw[draw=none,fill=steelblue31119180] (axis cs:196,0) rectangle (axis cs:197,1);
\end{axis}

\end{tikzpicture}


==> response.txt <==
We thank the reviewer for their thorough reading of our manuscript and insightful comments that we believe have strengthened the work.

In our revised difference manuscript, we have highlighted changes in underlined blue text. Our response to the reviewer is enclosed in ** below.

Sincerely,
Daniel, Mike, David, Andrew, and Nic (the authors)

Reviewer #1: This paper presents a quantitative study comparing a handful of methods for dealing with aliases, including both their performance and computational complexity, on two data sets. As variable star catalogs are derived from ZTF and soon from Rubin, work of this kind is essential to maximize the science return. I found the paper easy to read and just have a few suggestions before publication relating to contextualizing the results: (i) in the intro, I would suggest also referencing some of the papers that discuss large scale period finding and how they deal with aliasing, from masking bins near the day and its harmonics: https://arxiv.org/abs/2009.14071 to probing pseudo-aliases directly https://arxiv.org/abs/1804.02132, etc. More generally giving some astro context to the problem would be good, as right now, I do not think it is so obvious why this matters to a general reader. I would also suggest I would suggest briefly discussing some of the other common period finding algorithms and to what extent you expect this to change for conditional entropy and other more generic algorithms. I could imagine some of the results are sensitive to the choice here. Finally, very minor, but I would check Table III and in particular whether those sig figs are reasonable.

*
Thank you especially for bringing the Coughlin et al. 2021 paper to our attention. We added text in Section 4.1 paragraph 2 that discusses how they used a version of the masking method (like Erasmus et al. 2021) and the mask ranges they derived.

*

I would suggest also referencing some of the papers that discuss large scale period finding and how they deal with aliasing, from masking bins near the day and its harmonics: https://arxiv.org/abs/2009.14071 to probing pseudo-aliases directly https://arxiv.org/abs/1804.02132, etc
*
  Added text talking about how some de-aliasing has been done recently in Section 1 paragraph 5, including the 2 papers referenced. 
*

More generally giving some astro context to the problem would be good, as right now, I do not think it is so obvious why this matters to a general reader
*
  Content was added in the Section 1 paragraph 4 which adds more context as to why the aliasing problem is relevant to the astronomical context. 
*

I would also suggest I would suggest briefly discussing some of the other common period finding algorithms and to what extent you expect this to change for conditional entropy and other more generic algorithms.
*
  Added Section 2.2 comparing LS to 3 different algorithms and justification for choosing LS. Section 2.1, which was the initial version of the manuscirpt Section 2, was added. 
*

I could imagine some of the results are sensitive to the choice here. Finally, very minor, but I would check Table III and in particular whether those sig figs are reasonable.
*
  The last digit of the percentages was removed so there would be 3 sig figs for all percentages.
*
